Graded String Diagrams with Applications in Probabilistic Reasoning

We introduce string diagrams for graded symmetric monoidal categories. Our approach includes a definition of graded monoidal theory and the corresponding freely generated syntactic category. The para construction on monoidal actegories is a motivating example for our framework, and we show how an axiomatic presentation of the resulting category $\mathbf{Para}(\mathbb{G},\mathbf{C})$ may be modularly obtained from presentations for $\mathbb{G}$ and $\mathbf{C}$. We demonstrate three different applications of our diagrammatic language under the same theme: probabilistic reasoning. First, we show how to axiomatise a variant of the graded category $\mathbf{ImP}$, recently introduced by Liell-Cock and Staton to model imprecise probability. This culminates in a representation, as string diagrams with grading wires, of programs with primitives for nondeterministic and probabilistic choices and conditioning. Second, we exploit our modular presentation result to provide a new proof for a presentation of $\mathbf{Gauss}$, the category of Gaussian stochastic maps. Third, we use grading wires to represent causal interventions on Bayesian networks.

==> figures/affdiag.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (1, 0) {};
		\node [style=letter] (2) at (0, 0) {$\underline{\letter}$};
		\node [style=none] (3) at (-1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=single] (2) to (3.center);
		\draw [style=single] (2) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/deletep.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6) at (-1.25, 0) {};
		\node [style=black] (7) at (-0.5, 0) {};
		\node [style=flip] (10) at (0.5, 0) {$p$};
		\node [style=none] (11) at (1.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=single] (6.center) to (7);
		\draw [style=single] (10) to (11.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/delgradegenerator.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (8) at (0, -0.25) {};
		\node [style=delgrade] (9) at (0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=green] (8.center) to (9);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/gaussgen.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=nn] (0) at (-0.5, 0) {};
		\node [style=none] (1) at (0.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=single] (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/genbintone.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=flipop] (7) at (0.75, 0) {$\b1$};
		\node [style=none] (8) at (-0.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (8.center) to (7);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/genbintp.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=flipop] (7) at (0.75, 0) {$\letter$};
		\node [style=none] (8) at (-0.65, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=single] (8.center) to (7);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/genbintzero.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=flipop] (5) at (0.75, 0) {$\b0$};
		\node [style=none] (9) at (-0.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (9.center) to (5);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/idzer.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 0) {};
		\node [style=none] (1) at (0.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boxes] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/idzervert.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -0.5) {};
		\node [style=none] (1) at (0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=boxes] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/knighta.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (5) at (0, -1) {};
		\node [style=none] (6) at (0, 0) {};
		\node [style=none] (7) at (1, 0) {};
		\node [style=none] (8) at (0, -1.5) {$a$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=green] (5.center) to (6.center);
		\draw [style=green] (6.center) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/knightb.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (5) at (0, -1) {};
		\node [style=none] (6) at (0, 0) {};
		\node [style=none] (7) at (1, 0) {};
		\node [style=none] (8) at (0, -1.5) {$b$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=green] (5.center) to (6.center);
		\draw [style=green] (6.center) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/one.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ancilla] (0) at (-0.5, 0) {};
		\node [style=none] (1) at (0.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=single] (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/scalarnegone.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=negone] (0) at (0, 0) {$-1$};
		\node [style=none] (1) at (-1, 0) {};
		\node [style=none] (2) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=single] (2.center) to (0);
		\draw [style=single] (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/scale.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=scalar] (0) at (0, 0) {$k$};
		\node [style=none] (1) at (-0.75, 0) {};
		\node [style=none] (2) at (0.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=single] (2.center) to (0);
		\draw [style=single] (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/statehalf.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=flip] (0) at (-0.75, 0) {$\sfrac{1}{2}$};
		\node [style=none] (1) at (0.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=single] (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/stateletter.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=flip] (0) at (-0.75, 0) {$\letter$};
		\node [style=none] (3) at (0.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=single] (0) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/stateone.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=flip] (0) at (-0.75, 0) {$1$};
		\node [style=none] (1) at (0.65, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=single] (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/statezero.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=flip] (0) at (-0.75, 0) {$0$};
		\node [style=none] (1) at (0.65, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=single] (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/vbintclosedcounit.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=delgrade] (0) at (0, -0.5) {};
		\node [style=delgrade] (1) at (0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=green] (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/vbintclosedp.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=flipup] (0) at (0, -0.5) {$p$};
		\node [style=delgrade] (1) at (0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=green] (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/verticalgen.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gletter] (25) at (0, 0) {$g$};
		\node [style=none] (27) at (0, -0.75) {};
		\node [style=none] (37) at (0, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=green] (27.center) to (25);
		\draw [style=green] (25) to (37.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/verticalterm.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gletter] (25) at (0, 0) {$t$};
		\node [style=none] (27) at (0, -0.75) {};
		\node [style=none] (37) at (0, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=green] (27.center) to (25);
		\draw [style=green] (25) to (37.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/vgenbinthalf.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=flipup] (0) at (0, -0.5) {$\sfrac{1}{2}$};
		\node [style=none] (1) at (0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=green] (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/wirecol.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 0) {};
		\node [style=none] (1) at (0.5, 0) {};
		\node [style=none] (2) at (-1.25, 0) {$\col$};
		\node [style=none] (3) at (0.75, 0) {$\col$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=single] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/zero.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (3) at (0.5, 0) {};
		\node [style=white] (5) at (-0.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=single] (3.center) to (5);
		\draw [style=single] (3.center) to (5);
	\end{pgfonlayer}
\end{tikzpicture}

